Generative forecasting with joint probability models

Chaotic dynamical systems exhibit strong sensitivity to initial conditions and often contain unresolved multiscale processes, making deterministic forecasting fundamentally limited. Generative models offer an appealing alternative by learning distributions over plausible system evolutions; yet, most existing approaches focus on next-step conditional prediction rather than the structure of the underlying dynamics. In this work, we reframe forecasting as a fully generative problem by learning the joint probability distribution of lagged system states over short temporal windows and obtaining forecasts through marginalization. This new perspective allows the model to capture nonlinear temporal dependencies, represent multistep trajectory segments, and produce next-step predictions consistent with the learned joint distribution. We also introduce a general, model-agnostic training and inference framework for joint generative forecasting and show how it enables assessment of forecast robustness and reliability using three complementary uncertainty quantification metrics (ensemble variance, short-horizon autocorrelation, and cumulative Wasserstein drift), without access to ground truth. We evaluate the performance of the proposed method on two canonical chaotic dynamical systems, the Lorenz-63 system and the Kuramoto-Sivashinsky equation, and show that joint generative models yield improved short-term predictive skill, preserve attractor geometry, and achieve substantially more accurate long-range statistical behaviour than conventional conditional next-step models.

==> pred_diagram.tikz <==
\iffalse
\begin{tikzpicture}[x=1.5cm,y=1.2cm]

  % === Title ===
  \node[above,font=\bfseries] at (2,4.4) {Forecasting};

  % === Row 0 ===
  % gentle blue background spanning cols 1–2 (t2,t3): x=1..3
  \fill[blue!10,draw=blue,thick] (1,2.5) rectangle (3,3.5);
  % dotted split for gentle blue (center at x=2)
  \draw[dotted,thick] (2,2.5) -- (2,3.5);
  % blue label above shaded blue block
  \node[above,text=blue] at (2.9,3.65) {generated ensemble};

  % solid orange, half-height, spanning cols 0–1 (t1,t2): x=0..2, centered vertically
  \fill[orange] (0,2.75) rectangle (2,3.25);
  % dotted split for solid orange (center at x=1)
  \draw[dotted,thick] (1,2.75) -- (1,3.25);
  % orange label above solid orange block
  \node[above,text=orange] at (0.65,3.5) {observed sample};

  % === Row 1: downward arrow (center of figure, between cols 1 and 2) ===
  \draw[->,thick,blue] (2,2.3) -- (2,1.7);
  \node[right] at (2.1,2.0) {(i) - filter to best match};

  % === Row 2: red + blue blocks ===
  % gentle red background spanning cols 2–3 (t3,t4): x=2..4
  \fill[red!10,draw=red,thick] (2,0.5) rectangle (4,1.5);
  % dotted split for gentle red (center at x=3)
  \draw[dotted,thick] (3,0.5) -- (3,1.5);

  % solid blue, half-height, spanning cols 1–2 (t2,t3): x=1..3, centered vertically
  \fill[blue] (1,0.75) rectangle (3,1.25);
  % dotted split for solid blue (center at x=2)
  \draw[dotted,thick] (2,0.75) -- (2,1.25);
  % blue label below solid blue block
  \node[below,text=blue] at (1.5,0.5)
    {best = next observation};

  % === New Row: red downward arrow from red block ===
  % from middle of red block (x=3, y≈1.0) downwards
  \draw[->,thick,red] (3,0.5) -- (3,-0.1);

  % === New Row: ellipses directly below red block ===
  % three small red ellipses under the red block, within x∈[2,4]
  \foreach \x in {2.5,3.0,3.5}{
    \draw[red,thick] (\x,-0.4) ellipse (0.15 and 0.10);
  }

  % === Row 3: time axis with centered labels t1..t4 (shifted down) ===
  % axis from x=-0.2 to x=4.2 with ticks at column boundaries 0..4
  \draw[->] (-0.2,-0.9) -- (4.2,-0.9) node[right]{time};
  \foreach \x in {0,1,2,3,4}{
    \draw (\x,-0.9) -- (\x,-0.75);
  }
  % labels at centers of columns: 0.5,1.5,2.5,3.5
  \foreach \x/\t in {0.5/t1,1.5/t2,2.5/t3,3.5/t4}{
    \node[below=4pt] at (\x,-0.9) {\t};
  }

\end{tikzpicture}
\fi

\begin{tikzpicture}[x=1.5cm,y=1.2cm,font=\sffamily]
\path[use as bounding box] (-0.10,-1.25) rectangle (4.10,3.95);

% blocks
\fill[blue!10,draw=blue,thick] (1,2.5) rectangle (3,3.5);
\draw[dotted,thick] (2,2.5) -- (2,3.5);

\fill[orange] (0,2.75) rectangle (2,3.25);
\draw[dotted,thick] (1,2.75) -- (1,3.25);

\draw[->,thick,blue] (2,2.3) -- (2,1.7);

\fill[red!10,draw=red,thick] (2,0.5) rectangle (4,1.5);
\draw[dotted,thick] (3,0.5) -- (3,1.5);

\fill[blue] (1,0.75) rectangle (3,1.25);
\draw[dotted,thick] (2,0.75) -- (2,1.25);

\draw[->,thick,red] (3,0.5) -- (3,-0.05);
\foreach \x in {2.5,3.0,3.5}{
\draw[red,thick] (\x,-0.28) ellipse (0.15 and 0.10);
}

% time axis: moved down, bigger t
\draw[->,thick] (0.35,-1.05) -- (3.35,-1.05);
\node[right,font=\Large] at (3.35,-1.05) {$t$};

\end{tikzpicture}


==> uq_diagram.tikz <==
\iffalse
\begin{tikzpicture}[x=1.5cm,y=1.2cm]

  % === Title ===
  \node[above,font=\bfseries] at (2,4.4) {Error Prediction};

  % === Row 0: gentle blue block (cols t2–t3) ===
  % full-height blue background spanning cols 1–2 (x=1..3)
  \fill[blue!10,draw=blue,thick] (1,2.5) rectangle (3,3.5);
  % dotted vertical split into left/right halves (x=2)
  \draw[dotted,thick] (2,2.5) -- (2,3.5);

  % === Row 2: gentle red block (cols t3–t4) ===
  % full-height red background spanning cols 2–3 (x=2..4)
  \fill[red!10,draw=red,thick] (2,0.5) rectangle (4,1.5);
  % dotted vertical split into left/right halves (x=3)
  \draw[dotted,thick] (3,0.5) -- (3,1.5);

  % === (ii) circular-ish arrow on right side of blue block ===
  % from near bottom-right edge to near top-right edge
  \draw[->,thick] (3,2.7) .. controls (3.4,2.7) and (3.4,3.3) .. (3,3.3);
  \node[right] at (3.3,3.0) {(ii) - variance};

  % === (iii) curved arrow above blue block with two heads ===
  % common apex above, two arrows down to top midpoints of halves
  % top middle of left half:  (1.5,3.5)
  % top middle of right half: (2.5,3.5)
  \draw[->,thick] (2,3.9) .. controls (1.7,3.9) and (1.55,3.7) .. (1.5,3.5);
  \draw[->,thick] (2,3.9) .. controls (2.3,3.9) and (2.45,3.7) .. (2.5,3.5);
  \node[above] at (3.5,3.7) {(iii) - autocorrelation};

  % === (iv) double-headed vertical arrow linking blue-right to red-left ===
  % bottom middle of right half of blue: (2.5,2.5)
  % top middle of left half of red:     (2.5,1.5)
  \draw[<->,thick] (2.5,1.5) -- (2.5,2.5);
  \node[right] at (2.5,2.0) {(iv) - dist. / entropy};

  % === New row of text in the extra vertical space ===
  % centered horizontally at x=2, between red block and time axis
  \node[draw,thick,rounded corners,inner sep=4pt,font=\large] at (2.35,-0.2) {$(ii),(iii),(iv) \propto \lvert \hat{x} - x \rvert$};


  % === Time axis (shifted down to match the other diagram's height) ===
  \draw[->] (-0.2,-0.9) -- (4.2,-0.9) node[right]{time};
  \foreach \x in {0,1,2,3,4}{
    \draw (\x,-0.9) -- (\x,-0.75);
  }
  % labels at centers of columns: 0.5,1.5,2.5,3.5
  \foreach \x/\t in {0.5/t1,1.5/t2,2.5/t3,3.5/t4}{
    \node[below=4pt] at (\x,-0.9) {\t};
  }

\end{tikzpicture}
\fi

\begin{tikzpicture}[x=1.5cm,y=1.2cm,font=\sffamily]
\path[use as bounding box] (-0.10,-0.15) rectangle (3.10,2.85);

% blue block (now near left/top)
\fill[blue!10,draw=blue,thick] (0,1.5) rectangle (2,2.5);
\draw[dotted,thick] (1,1.5) -- (1,2.5);

% red block (now near right/bottom)
\fill[red!10,draw=red,thick] (1,0.0) rectangle (3,1.0);
\draw[dotted,thick] (2,0.0) -- (2,1.0);

% (ii) twin arrows above blue block (moved slightly down-left)
\draw[->,thick] (1,2.75) .. controls (0.70,2.75) and (0.55,2.60) .. (0.5,2.5);
\draw[->,thick] (1,2.75) .. controls (1.30,2.75) and (1.45,2.60) .. (1.5,2.5);
\node[font=\bfseries\large] at (0.025,2.49) {(ii)};

% (i) curved arrow on right side of blue block
\draw[->,thick] (2,1.7) .. controls (2.35,1.7) and (2.35,2.3) .. (2,2.3);
\node[right,font=\bfseries\large] at (2.32,2.00) {(i)};

% (iii) double-headed vertical arrow linking blocks
\draw[<->,thick] (1.5,1.0) -- (1.5,1.5);
\node[right,font=\bfseries\large] at (0.90,1.22) {(iii)};

\end{tikzpicture}
